Classifying herbal medicine origins by temporal and spectral data mining of electronic nose

The origins of herbal medicines are important for their treatment effect, which could be potentially distinguished by electronic nose system. As the odor fingerprint of herbal medicines from different origins can be tiny, the discrimination of origins can be much harder than that of different categories. Better feature extraction methods are significant for this task to be more accurately done, but there lacks systematic studies on different feature extraction methods. In this study, we classified different origins of three categories of herbal medicines with different feature extraction methods: manual feature extraction, mathematical transformation, deep learning algorithms. With 50 repetitive experiments with bootstrapping, we compared the effectiveness of the extractions with a two-layer neural network w/o dimensionality reduction methods (principal component analysis, linear discriminant analysis) as the three base classifiers. Compared with the conventional aggregated features, the Fast Fourier Transform method and our novel approach (longitudinal-information-in-a-line) showed an significant accuracy improvement(p < 0.05) on all 3 base classifiers and all three herbal medicine categories. Two of the deep learning algorithm we applied also showed partially significant improvement: one-dimensional convolution neural network(1D-CNN) and a novel graph pooling based framework - multivariate time pooling(MTPool).

==> cover_leter.txt <==
Dear editor,

It is our pleasure to submit our manuscript titled “Classifying herbal medicine origins by temporal and spectral data mining of electronic nose.” for publication in Sensors and Actuators A: Physical.

Alternative herbal medicines are of great significance in medical research and therapies, and they have distinct treatment values with different categories or regions. However, the similarity in their appearance and odors not only leads manual classification to rely heavily on the knowledge and experience of doctors and pharmacists, but also leads to fraudulent replacement with inferior medicines in the market. As a solution, electronic nose (e-nose) has proved to be a cheap and effective analytic system in herbal medicine classification task, but there lacks systematic studies on a standardized manner to extract features from the multi-channel e-nose signals. 

To investigate the effectiveness of different feature extraction methods, we applied three types of them (manual extraction methods, mathematical transformation, and deep learning algorithms) on four origins classification task of herbal medicines, and we chose three categories of herbal medicines to be three independent dataset, which were Radix Angelicae, Angelica Sinensis and Radix Puerariaem. The manual extraction methods included the primitive signal sampling, down-sampling, the conventional aggregated method which was taken as the baseline, and a novel method (longitudinal-information-in-a-line, named as long-line) which is derived from aggregated method. The mathematical transformation  included Fast Fourier transform (FFT) and scalogram analysis. The deep learning algorithms included recurrent neural network with long short-term memory (LSTM), one-dimensional convolution neural network (1D-CNN), and a newly proposed graph pooling based framework (MTPool) specific for multi-sensor data pattern recognition.

For each feature extraction method, we employed it with three classifiers: a plain two-layer neural network and two two-layer neural network with dimensionality reduction methods (principal component analysis, linear discriminant analysis), respectively named as DNN, PCA-DNN, LDA-DNN. Their classification accuracy on test set were taken as the main metric. After 50 times of experiment with random data partition, their statistically siginificant difference on classification accuracy were analyzed. 

After testing the entire study pipeline, we found the following major results:
1. Compared with the conventional aggregated method, FFT and our novel method long-line robustly achieved a higher accuracy with statistical significance when working with all of the classifiers (DNN, PCA-DNN and LDA-DNN).
2. With a strong dimensionality reduction method, the extraction methods contains more temporal information can remarkably outperform the other methods, such as down-sampling with DNN/LDA-DNN and sampling with LDA-DNN. 
3. For deep learning algorithms, 1D-CNN and MTPool manifested a general classification improvement on three dataset.

This is the first study to investigate the feature extraction methods on origin classification of herbal medicines, and we found out the more effective and robust feature extraction methods which outperformed the conventional aggregated method. For the sake of further study, we opened the access to our dataset and the extracted features. We believe that the broad reader base of Sensors and Actuators A: Physical will be intrigued by this study. We are extremely excited about the prospect of publishing this work in your journal. We greatly appreciate the privilege of your time and thanks very much for your consideration. If you have any questions, please feel free to contact me. We are looking forward to hearing back.

